Mismatch Capacity under Stochastic Decoding

This article investigates channel capacity under mismatched stochastic decoding. Feinstein- and Verd\'u-Han-type bounds on the error probability of coded communication are derived for sequences of $n$-letter channels and decoding metrics. These are used to obtain an information-spectrum formula for the corresponding channel capacity: the supremum, over all input distribution sequences, of the limit inferior in probability of the sequence of normalized mismatched information densities. This formula yields the mismatched analog of the Verd\'u-Han channel capacity formula. For discrete-memoryless channels and product metrics, uniform integrability allows to show that the limit product-space improvements of the generalized mutual information and the LM rate give the mismatch capacity under stochastic decoding. This establishes the stochastic decoding counterpart of the Csisz\'ar-Narayan conjecture. Relationships among the capacity formulas of related decoders are investigated. A number of examples are discussed including the case of binary-input binary-output channels and decoding metrics, where capacity is characterized in single-letter form.

==> rate_vs_delta_stochastic.csv <==
delta,GMI_k1,GMI_k2,GMI_k3,GMI_k4,GMI_k5,LM_sd
0.00E+00,0.13211872,0.173280482,0.183093631,0.198618895,0.206746965,0.223128402
0.005,0.13211872,0.173280482,0.183093631,0.198618895,0.206746965,0.223128402
0.01,0.13211872,0.173261289,0.183068041,0.198590108,0.206712423,0.223082358
0.015,0.13211872,0.173228826,0.183024764,0.198541427,0.206654017,0.223004538
0.02,0.13211872,0.173182694,0.182963275,0.198472266,0.206571055,0.222894074
0.025,0.13211872,0.173122484,0.182883038,0.198382032,0.206462842,0.222750114
0.03,0.13211872,0.173047777,0.182783509,0.198270122,0.206328676,0.222571828
0.035,0.13211872,0.172958143,0.182664133,0.198135925,0.206167852,0.222358408
0.04,0.13211872,0.172853144,0.182524347,0.197978824,0.205979663,0.222109069
0.045,0.13211872,0.172732327,0.182363575,0.197798192,0.205763399,0.221823052
0.05,0.13211872,0.172595232,0.182181236,0.197593396,0.20551835,0.221499629
0.055,0.13211872,0.172441385,0.181976735,0.197363797,0.205243803,0.221138099
0.06,0.13211872,0.172270304,0.181749471,0.197108748,0.204939049,0.220737792
0.065,0.13211872,0.172081492,0.181498833,0.196827598,0.204603378,0.220298071
0.07,0.13211872,0.171874443,0.181224202,0.196519688,0.204236083,0.219818331
0.075,0.13211872,0.171648639,0.180924949,0.196184357,0.203836462,0.219298001
0.08,0.13211872,0.171403547,0.180600438,0.195820937,0.203403814,0.218736541
0.085,0.13211872,0.171138626,0.180250024,0.195428757,0.202937447,0.218133447
0.09,0.13211872,0.17085332,0.179873055,0.195007142,0.202436672,0.217488244
0.095,0.13211872,0.170547063,0.179468871,0.194555414,0.201900809,0.216800492
0.1,0.13211872,0.170219272,0.179036806,0.194072894,0.201329185,0.216069782
0.105,0.13211872,0.169869356,0.178576187,0.1935589,0.200721135,0.215295734
0.11,0.13211872,0.169496708,0.178086333,0.193012746,0.200076006,0.214477998
0.115,0.13211872,0.16910071,0.177566561,0.19243375,0.199393152,0.213616253
0.12,0.13211872,0.168680728,0.177016179,0.191821225,0.198671942,0.212710201
0.125,0.13211872,0.168236118,0.176434492,0.191174488,0.197911752,0.211759573
0.13,0.13211872,0.167766221,0.175820801,0.190492855,0.197111975,0.21076412
0.135,0.13211872,0.167270363,0.175174401,0.189775642,0.196272013,0.209723616
0.14,0.13211872,0.166747858,0.174494586,0.18902217,0.195391283,0.208637855
0.145,0.13211872,0.166198007,0.173780647,0.188231758,0.194469218,0.207506649
0.15,0.13211872,0.165620096,0.173031872,0.187403733,0.193505261,0.206329826
0.155,0.13211872,0.165013396,0.172247548,0.18653742,0.192498872,0.205107231
0.16,0.13211872,0.164377166,0.171426963,0.18563215,0.191449526,0.203838719
0.165,0.13211872,0.163710651,0.170569405,0.18468726,0.190356711,0.202524158
0.17,0.13211872,0.163013081,0.169689931,0.183702088,0.189219931,0.201163427
0.175,0.13211872,0.162283672,0.16880242,0.182675979,0.188038706,0.199756413
0.18,0.13211872,0.161521627,0.167905478,0.181608283,0.18681257,0.198303008
0.185,0.13211872,0.160726134,0.166997407,0.180498353,0.18554107,0.196803112
0.19,0.13211872,0.159896366,0.166076203,0.179345552,0.18422377,0.195256629
0.195,0.13211872,0.159031486,0.165139564,0.178149246,0.182860248,0.193663465
0.2,0.13211872,0.15813064,0.164184911,0.176908807,0.181450095,0.192023528
0.205,0.13211872,0.15719296,0.163209408,0.175623614,0.179992915,0.190336727
0.21,0.13211872,0.156217566,0.162210001,0.174293052,0.178488328,0.188602971
0.215,0.13211872,0.155203564,0.161183461,0.172916513,0.176935963,0.186822166
0.22,0.13211872,0.154150046,0.160126435,0.171493395,0.175335465,0.184994218
0.225,0.13211872,0.153056092,0.159035502,0.170023102,0.173686486,0.183119027
0.23,0.13211872,0.151920768,0.157907232,0.168505044,0.171988693,0.181196491
0.235,0.13211872,0.150743129,0.156738245,0.166938638,0.170241762,0.179226502
0.24,0.13211872,0.149522215,0.155525266,0.165323306,0.168445377,0.177208946
0.245,0.132109991,0.148257055,0.154265172,0.163658477,0.166599233,0.175143704
0.25,0.132007837,0.146963535,0.152955028,0.161943583,0.164703033,0.173030648
0.255,0.131791924,0.145706861,0.151592119,0.160178064,0.162756488,0.170869643
0.26,0.131463536,0.144440878,0.150173966,0.158361364,0.160759313,0.168660547
0.265,0.131023958,0.143142394,0.148698332,0.156492931,0.158711233,0.166403208
0.27,0.130474461,0.141802593,0.147163224,0.154572217,0.156611977,0.164097464
0.275,0.129816304,0.140410916,0.145566883,0.152598678,0.154461277,0.161743144
0.28,0.12905072,0.138960663,0.143907769,0.150571773,0.152258872,0.159340067
0.285,0.128178918,0.137447354,0.142184545,0.148490965,0.150004502,0.15688804
0.29,0.127202072,0.135867854,0.140396056,0.146355718,0.147697912,0.154386859
0.295,0.126121323,0.134219898,0.138541311,0.144165498,0.145338847,0.151836309
0.3,0.124937771,0.132501799,0.136619462,0.141919773,0.142927056,0.149236163
0.305,0.123652476,0.130712268,0.13462978,0.13961801,0.140462285,0.146586179
0.31,0.122266453,0.128850299,0.132571642,0.137259678,0.137944285,0.143886106
0.315,0.120780672,0.126915086,0.130444513,0.134844245,0.135373133,0.141135676
0.32,0.119196057,0.124905971,0.12824793,0.132371179,0.132766672,0.13833461
0.325,0.117513482,0.1228224,0.125981486,0.129839943,0.130130338,0.135482613
0.33,0.115733772,0.120663902,0.123644824,0.127250001,0.127458133,0.132579376
0.335,0.113857704,0.118430058,0.121237621,0.124600815,0.124744977,0.129624576
0.34,0.111886003,0.116120493,0.11875958,0.121892602,0.121986607,0.126617874
0.345,0.109819344,0.113734863,0.116210426,0.119126212,0.119179459,0.123558915
0.35,0.107658352,0.11127284,0.113589895,0.116300144,0.116320548,0.120447328
0.355,0.105403598,0.108734111,0.110897727,0.113413096,0.113407369,0.117282727
0.36,0.103055607,0.10611837,0.108133666,0.110463997,0.110437805,0.114064707
0.365,0.10061485,0.103425312,0.105297452,0.107451942,0.107410049,0.110792847
0.37,0.098081747,0.100654629,0.102388818,0.104376146,0.104322548,0.107466709
0.375,0.09545667,0.09780601,0.099407486,0.101235904,0.101173943,0.104085834
0.38,0.092739938,0.094879134,0.096353167,0.098030575,0.097963037,0.100649747
0.385,0.089931821,0.09187367,0.093225554,0.094759555,0.094688754,0.097157953
0.39,0.087032539,0.088789272,0.090024324,0.091422268,0.091350115,0.093609937
0.395,0.084042263,0.085625582,0.086749133,0.088018153,0.087946216,0.090005165
0.4,0.080961112,0.082382225,0.083399618,0.084546656,0.08447621,0.086343081
0.405,0.077789159,0.079058806,0.07997539,0.081007222,0.080939292,0.082623108
0.41,0.074526423,0.075654912,0.07647604,0.077399294,0.077334686,0.078844647
0.415,0.071172878,0.072170108,0.072901129,0.073722302,0.073661638,0.075007079
0.42,0.067728445,0.068603936,0.069250196,0.069975665,0.069919405,0.071109759
0.425,0.064192999,0.064955915,0.065522748,0.066158787,0.06610725,0.067152018
0.43,0.060566364,0.06122554,0.061718266,0.062271052,0.062224436,0.063133166
0.435,0.056848313,0.057412279,0.057836202,0.058311823,0.05827022,0.059052485
0.44,0.053038571,0.05351557,0.053875976,0.054280444,0.054243851,0.054909231
0.445,0.049136812,0.049534827,0.049836976,0.050176231,0.050144562,0.050702636
0.45,0.045142662,0.045469432,0.04571856,0.045998478,0.045971574,0.046431901
0.455,0.041055693,0.041318734,0.04152005,0.04174645,0.041724086,0.042096202
0.46,0.036875429,0.037082054,0.037240736,0.037419385,0.037401278,0.037694684
0.465,0.032601338,0.032758677,0.032879872,0.033016493,0.033002303,0.033226461
0.47,0.028232842,0.028347855,0.028436677,0.028536952,0.028526292,0.028690617
0.475,0.023769304,0.023848803,0.023910332,0.023979909,0.023972347,0.024086204
0.48,0.019210038,0.0192607,0.019299981,0.019344479,0.019339539,0.019412239
0.485,0.0145543,0.014582687,0.014604728,0.014629745,0.01462691,0.014667708
0.49,0.009801294,0.009813866,0.009823637,0.009834752,0.009833467,0.009851556
0.495,0.004950164,0.004953298,0.004955734,0.004958512,0.004958185,0.004962696
0.5,0,0,0,0,0,0
0.505,0,0,0,0,0,0
0.51,0,0,0,0,0,0
0.515,0,0,0,0,0,0
0.52,0,0,0,0,0,0
0.525,0,0,0,0,0,0
0.53,0,0,0,0,0,0
0.535,0,0,0,0,0,0
0.54,0,0,0,0,0,0
0.545,0,0,0,0,0,0
0.55,0,0,0,0,0,0
0.555,0,0,0,0,0,0
0.56,0,0,0,0,0,0
0.565,0,0,0,0,0,0
0.57,0,0,0,0,0,0
0.575,0,0,0,0,0,0
0.58,0,0,0,0,0,0
0.585,0,0,0,0,0,0
0.59,0,0,0,0,0,0
0.595,0,0,0,0,0,0
0.6,0,0,0,0,0,0
0.605,0,0,0,0,0,0
0.61,0,0,0,0,0,0
0.615,0,0,0,0,0,0
0.62,0,0,0,0,0,0
0.625,0,0,0,0,0,0
0.63,0,0,0,0,0,0
0.635,0,0,0,0,0,0
0.64,0,0,0,0,0,0
0.645,0,0,0,0,0,0
0.65,0,0,0,0,0,0
0.655,0,0,0,0,0,0
0.66,0,0,0,0,0,0
0.665,0,0,0,0,0,0
0.67,0,0,0,0,0,0
0.675,0,0,0,0,0,0
0.68,0,0,0,0,0,0
0.685,0,0,0,0,0,0
0.69,0,0,0,0,0,0
0.695,0,0,0,0,0,0
0.7,0,0,0,0,0,0
0.705,0,0,0,0,0,0
0.71,0,0,0,0,0,0
0.715,0,0,0,0,0,0
0.72,0,0,0,0,0,0
0.725,0,0,0,0,0,0
0.73,0,0,0,0,0,0
0.735,0,0,0,0,0,0
0.74,0,0,0,0,0,0
0.745,0,0,0,0,0,0
0.75,0,0,0,0,0,0

